CAP4D: Creating Animatable 4D Portrait Avatars with Morphable Multi-View Diffusion Models

Reconstructing photorealistic and dynamic portrait avatars from images is essential to many applications including advertising, visual effects, and virtual reality. Depending on the application, avatar reconstruction involves different capture setups and constraints $-$ for example, visual effects studios use camera arrays to capture hundreds of reference images, while content creators may seek to animate a single portrait image downloaded from the internet. As such, there is a large and heterogeneous ecosystem of methods for avatar reconstruction. Techniques based on multi-view stereo or neural rendering achieve the highest quality results, but require hundreds of reference images. Recent generative models produce convincing avatars from a single reference image, but visual fidelity yet lags behind multi-view techniques. Here, we present CAP4D: an approach that uses a morphable multi-view diffusion model to reconstruct photoreal 4D (dynamic 3D) portrait avatars from any number of reference images (i.e., one to 100) and animate and render them in real time. Our approach demonstrates state-of-the-art performance for single-, few-, and multi-image 4D portrait avatar reconstruction, and takes steps to bridge the gap in visual fidelity between single-image and multi-view reconstruction techniques.

==> notes.txt <==
# intro
what are you doing
- photorealistic animatable avatar that can be rendered from a few images in real time.
- the fewer the images, the more the reconstruction problem is generative
- 
how has it been done before
- There are methods that create animatable avatars from single image, few image, many image (monocular video), or multi-view
- But No method captures enough information (all viewpoints, all expressions) to unambiguously recover an animatable photoreal avatar, so we must rely on generative models and strong priors
- Among generative models for each of these cases
    - portrait image/video generation 
        - not 3D-aware
    - single image: visual quality is very poor due to things being very ill-posed, doesn't handle large viewpoint changes, exterme expressions, trained on limited data
    - few image: (diffusion rig): there are very methods that can incorporate information from multiple images, but they do not run at real-time and doesn't output explicit 4D model 
    - monocular video:  
- there's no one method that can incorporate information from any number of input images with varying expressions, viewpoints, etc. We wish to create a general model that can handle any number of inputs and create a photoreal avatar that can be rendered and animated in real time.
what's new in our approach
- see method
contributions
- multi-view diffusion model for portrait images with per-view pose and expression control and  multiplexed diffusion sampling for conditioning on and generating arbitrary numbers of reference and output images
- a method that distills Gaussian-splatting based anaimatable avatar from the multi-view diffusion model for real-time, animatable rendering.
- extensive evaluation across many problem settings, from single image to multiview reconstruction, and state-of-the-art results...
- we also demonstrate extensions of our approach to relighting, text-to-4D generation, speech-driven animation, and appearance editing.
# related work
- 3D-aware avatar generation
    - single image
        - closest to GAGAvatar?
    - few image
    - monocular video/multiview video
- multi-view diffusion models
    - closest to cat3d 
    - spotdiffusion
# method
    - pose & expression controlled multi-view diffusion model
        - architecture
        - pose & expression conditioning
    - generation 
        - multiplexed sampling
        - viewpoint and pose/expression sampling 
    - robust avatar reconstruction
        - gaussian avatars summary  
        - u-net operates on uv maps with the deformations and unet adds additional deformation for each vertex 
            - also l1 regularization on deformation magnitude, l1 (or l2?) laplacian of uvmap to smooth
        - lpips loss
# implementation details
    - we build on cat3D with stable diffusion backbone with pretrained weights 
    - we change the noise schedule (based on cat3d)
    - stable diffusion diffusion schedule—SNR doesn't start at zero
# results
    - training dataset (add details about pre-processing in the supplement)
    - evaluation dataset 
        - nersemble (10 test subjects, evaluation: 4 views, 100 frames each; reference: 1, 10, 100 images) 
        - vfhq (10 test subjects/videos)
    - self-reenactment
        - lpips, psnr, identity, fid, fvd
        - (table and plot)
        - qualitative results
    - in-the-wild cross-reenactment 
        - driving: extreme expressions (labeled in nersemeble dataset) 
        - driving: natural speech (vfhq dataset)
        - reference: monocular vfhq images/videos
        - user preference, identity, fid, fvd
        - single image (us),
        - (table— 1 image ours, others either 1 image or 100 images)
        - user study (same cases, top methods based on quantitative results)
        - qualitative results 
    - ablation study (self-reenactment)
        - mv diffusion model (both parts)
            - remove ray directions
            - remove explicit modeling of expression (deformation channel)
        - generation process 
            - multiplexed sampling
            - sampling strategy ?
        - avatar reconstruction
            - without unet (flame only)
            - without lpips
            - without/different regularization strengths
# Bells and Whistles
- one qualitative figure
- relighting by changing the image
- generating from text-to-image
- audio to 3D animation 
- hairstyle changing
- digital cosmetics 
# discussion
- rendering is real-time, but generating avatar is not
- accuracy of expressions are limited by face tracker (e.g., no explicit tongue and teeth tracking) 
- lighting is baked into the avatar 
- only the head (not full body)
